On the Conditional Phase Distribution of the TWDP Multipath Fading Process

In this paper, the conditional phase distribution of the two-wave with diffuse power (TWDP) process is derived as a closed-form and as an infinite-series expression. For the obtained infinite series expression, a truncation analysis is performed and the truncated expression is used to examine the influence of different channel conditions on the behavior of the TWDP phase. All the results are verified through Monte Carlo simulations.

==> points.dat <==
x y
-0.482563780323525	2.05474972675294
1.72041001229583	-0.251803956186971
1.71162305432484	2.66358780500362
2.39195255912179	1.85782435021637
-0.937242206055598	1.26471132526969
-1.28384148977317	-1.96884241218256
0.162596421137131	-0.564915590064609
0.389030292540362	-1.31721381000043
0.684993179391852	0.202111296301692
-0.491819458575435	-1.05840104535754
-0.198801438477321	-0.439970170431396
-0.308304931540510	1.47788674741550
-1.97099899948716	-1.22825856654084
-0.822126354061280	-1.84668408527286
0.0673233342045906	-0.747604168285175
-0.415628284886579	-0.256307945061264
0.841799297188167	0.683925771632292
0.593506979544387	0.118212709718681
0.299008812951326	-0.352345858619233
0.620326156082682	0.234606852239510
